Brightest Cluster Galaxies Are Statistically Special From $z=0.3$ to $z=1$

We study Brightest Cluster Galaxies (BCGs) in $\sim5000$ galaxy clusters from the Hyper Suprime-Cam (HSC) Subaru Strategic Program. The sample is selected over an area of 830 $\textrm{deg}^2$ and is uniformly distributed in redshift over the range $z=0.3-1.0$. The clusters have stellar masses in the range $10^{11.8} - 10^{12.9} M_{\odot}$. We compare the stellar mass of the BCGs in each cluster to what we would expect if their masses were drawn from the mass distribution of the other member galaxies of the clusters. The BCGs are found to be "special", in the sense that they are not consistent with being a statistical extreme of the mass distribution of other cluster galaxies. This result is robust over the full range of cluster stellar masses and redshifts in the sample, indicating that BCGs are special up to a redshift of $z=1.0$. However, BCGs with a large separation from the center of the cluster are found to be consistent with being statistical extremes of the cluster member mass distribution. We discuss the implications of these findings for BCG formation scenarios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
